Slingshot prominences: a hidden mass loss mechanism

Whilst ``slingshot'' prominences have been observed on M-dwarfs, most if not all theoretical studies have focused on solar-like stars. We present an investigation into stellar prominences around rapidly rotating young M-dwarfs. We have extrapolated the magnetic field in the corona from Zeeman-Doppler maps and determined the sites of mechanical stability where prominences may form. We analyse the prominence mass that could be supported and the latitude range over which this material is distributed. We find that for these maps, much of this prominence mass may be invisible to observation - typically <1\% transits the stellar disc. On the rapidly-rotating M-dwarf V374 Peg (P$_{\rm rot}$ = 0.45 days) where prominences have been observed, we find the visible prominence mass to be around only 10\% of the total mass supported. The mass loss rate per unit area for prominences scales with the X-ray surface flux as $\dot{M}/A \propto$ $F_X^{1.32}$ which is very close to the observationally-derived value for stellar winds. This suggests that prominence ejection may contribute significantly to the overall stellar wind loss and spin down. A planet in an equatorial orbit in the habitable zone of these stars may experience intermittent enhancements of the stellar wind due to prominence ejections. On some stars, this may occur throughout 20\% of the orbit.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
